Exploratory Analysis of File System Metadata for Rapid Investigation of Security Incidents

Investigating cybersecurity incidents requires in-depth knowledge from the analyst. Moreover, the whole process is demanding due to the vast data volumes that need to be analyzed. While various techniques exist nowadays to help with particular tasks of the analysis, the process as a whole still requires a lot of manual activities and expert skills. We propose an approach that allows the analysis of disk snapshots more efficiently and with lower demands on expert knowledge. Following a user-centered design methodology, we implemented an analytical tool to guide analysts during security incident investigations. The viability of the solution was validated by an evaluation conducted with members of different security teams.

==> supplementary materials/events-example.json <==
[
  {
    "level": 1,
    "actual_score_in_level": 0,
    "training_run_id": 108,
    "type": "com.organization.TrainingRunStarted",
    "full_name": "Jane Doe",
    "player_login": "900868",
    "game_time": 0,
    "sandbox_id": 31,
    "total_score": 0,
    "training_instance_id": 56,
    "training_definition_id": 27,
    "timestamp": 1565764899859
  },
  {
    "flag_content": "CVE-2018-10933",
    "level": 3,
    "actual_score_in_level": 5,
    "training_run_id": 148,
    "type": "com.organization.CorrectFlagSubmitted",
    "full_name": "Jane Doe",
    "player_login": "900868",
    "game_time": 278751,
    "sandbox_id": 31,
    "total_score": 5,
    "training_instance_id": 56,
    "training_definition_id": 27,
    "timestamp": 1565790065023
  },
  {
    "level": 4,
    "actual_score_in_level": 5,
    "training_run_id": 148,
    "answers": [
	{"question_order":0,"choices":[3]},
        {"question_order":1,"text":"sample"}
    ],
    "type": "com.organization.AssessmentAnswers",
    "full_name": "Jane Doe",
    "player_login": "900868",
    "game_time": 2650300,
    "sandbox_id": 31,
    "total_score": 30,
    "training_instance_id": 56,
    "training_definition_id": 27,
    "timestamp": 1565792436572
  },
  {
    "level": 5,
    "actual_score_in_level": 0,
    "training_run_id": 151,
    "hint_id": 39,
    "hint_title": "Name of the vulnerable program (if you don't know where to start, this is cheap hint)",
    "type": "com.organization.HintTaken",
    "full_name": "Jane Doe",
    "player_login": "900868",
    "game_time": 3060215,
    "sandbox_id": 31,
    "total_score": 24,
    "training_instance_id": 56,
    "training_definition_id": 27,
    "hint_penalty_points": 1,
    "timestamp": 1565792880921
  },
  {
    "flag_content": "XFiles",
    "level": 5,
    "actual_score_in_level": 10,
    "training_run_id": 150,
    "type": "com.organization.CorrectFlagSubmitted",
    "full_name": "Jane Doe",
    "player_login": "900868",
    "game_time": 5012459,
    "sandbox_id": 31,
    "total_score": 25,
    "training_instance_id": 56,
    "training_definition_id": 27,
    "timestamp": 1565794821844
  }
]

==> supplementary materials/events-schema.json <==
{
  "type": "array",
  "items": {
    "type": "object",
    "required": [
      "level",
      "actual_score_in_level",
      "training_run_id",
      "type",
      "full_name",
      "player_login",
      "port",
      "game_time",
      "sandbox_id",
      "total_score",
      "training_instance_id",
      "training_definition_id",
      "timestamp"
    ],
    "properties": {
      "level": {
        "type": "integer",
        "description" : "the number of the level in which the event is triggered",
        "default": 0,
        "examples": [
          44
        ]
      },
      "level_type": {
        "type": "string",
        "description" : "there are three types - info, assessment, or game level",
        "default": 0,
        "examples": [
          "GAME"
        ]
      },
      "actual_score_in_level": {
        "type": "integer",
        "description" : "the number of points for the current level",
        "default": 0,
        "examples": [
          0
        ]
      },
      "training_run_id": {
        "type": "integer",
        "description" : "the unique training run identifier",
        "default": 0,
        "examples": [
          108
        ]
      },
      "type": {
        "type": "string",
        "description" : "denotes the event type, can be of 11 values",
        "default": "",
        "examples": [
          "com.organization.TrainingRunStarted"
        ],
        "pattern": "^(.*)$"
      },
      "full_name": {
        "type": "string",
        "description" : 
        "default": "the name of the current trainee",
        "examples": [
          "John Wick"
        ],
        "pattern": "^(.*)$"
      },
      "player_login": {
        "type": "string",
        "description" :  "a unique identifier of the trainee",
        "default": "",
        "examples": [
          "900123"
        ],
        "pattern": "^(.*)$"
      },
      "game_time": {
        "type": "integer",
        "description" : "relative time from the start of the training, in seconds",
        "default": 0,
        "examples": [
          1207
        ]
      },
      "sandbox_id": {
        "type": "integer",
        "description" : "the unique sandbox identifier",
        "default": 0,
        "examples": [
          31
        ]
      },
      "total_score": {
        "type": "integer",
        "description" : "number of points for the whole training",
        "default": 0,
        "examples": [
          0
        ]
      },
      "training_instance_id": {
        "type": "integer",
        "description" : "the unique training instance identifier",
        "default": 0,
        "examples": [
          56
        ]
      },
      "training_definition_id": {
        "type": "integer",
        "description" : "the unique training definition identifier",
        "default": 0,
        "examples": [
          27
        ]
      },
      "timestamp": {
        "type": "integer",
        "description" : "denotes the absolute time",
        "default": 0,
        "examples": [
          1565764899859
        ]
      }
    }
  }
}
